Indexing Cost Sensitive Prediction

Predictive models are often used for real-time decision making. However, typical machine learning techniques ignore feature evaluation cost, and focus solely on the accuracy of the machine learning models obtained utilizing all the features available. We develop algorithms and indexes to support cost-sensitive prediction, i.e., making decisions using machine learning models taking feature evaluation cost into account. Given an item and a online computation cost (i.e., time) budget, we present two approaches to return an appropriately chosen machine learning model that will run within the specified time on the given item. The first approach returns the optimal machine learning model, i.e., one with the highest accuracy, that runs within the specified time, but requires significant up-front precomputation time. The second approach returns a possibly sub- optimal machine learning model, but requires little up-front precomputation time. We study these two algorithms in detail and characterize the scenarios (using real and synthetic data) in which each performs well. Unlike prior work that focuses on a narrow domain or a specific algorithm, our techniques are very general: they apply to any cost-sensitive prediction scenario on any machine learning algorithm.

==> figures/simulations/test_simulation.csv <==
alg_class,model_class,index_class,nfeatures,alpha,f_acc_p,fs_acc,npossible,ncandidates,npruned,indexsize,setupcost,testcost
Skyline,PolyDom,SimulatedModel,10,1.2,0.2,fs_acc_1,1024,12,7,14,0.005012035369873047,4.286050796508789e-05
Skyline,PolyDom,SimulatedModel,10,1.5,0.2,fs_acc_1,1024,2,1,1,0.0004680156707763672,4.333019256591797e-05
Skyline,PolyDom,SimulatedModel,10,1.1,0.6,fs_acc_1,1024,12,9,9,0.0028328895568847656,3.8661956787109374e-05
Skyline,PolyDom,SimulatedModel,10,1.2,0.6,fs_acc_1,1024,12,8,16,0.0030281543731689453,3.839969635009766e-05
Skyline,PolyDom,SimulatedModel,10,1.5,0.6,fs_acc_1,1024,12,8,8,0.002630949020385742,4.018068313598633e-05
Skyline,PolyDom,SimulatedModel,10,1.1,1.0,fs_acc_1,1024,12,9,9,0.0027670860290527344,4.025936126708985e-05
Skyline,PolyDom,SimulatedModel,10,1.2,1.0,fs_acc_1,1024,12,9,18,0.0044651031494140625,3.793001174926758e-05
Skyline,PolyDom,SimulatedModel,10,1.5,1.0,fs_acc_1,1024,12,10,10,0.005162954330444336,8.104801177978516e-05
Skyline,PolyDom,SimulatedModel,20,1.1,0.2,fs_acc_1,1048576,22,15,45,0.011897087097167969,0.00011282205581665039
Skyline,PolyDom,SimulatedModel,20,1.2,0.2,fs_acc_1,1048576,22,8,16,0.00757598876953125,5.943059921264649e-05
Skyline,PolyDom,SimulatedModel,20,1.5,0.2,fs_acc_1,1048576,22,13,39,0.007923126220703125,8.784055709838867e-05
Skyline,PolyDom,SimulatedModel,20,1.1,0.6,fs_acc_1,1048576,22,17,51,0.00929117202758789,0.00010833024978637695
Skyline,PolyDom,SimulatedModel,20,1.2,0.6,fs_acc_1,1048576,22,18,36,0.009818792343139648,9.54294204711914e-05
Skyline,PolyDom,SimulatedModel,20,1.5,0.6,fs_acc_1,1048576,22,18,36,0.012033939361572266,8.671045303344727e-05
Skyline,PolyDom,SimulatedModel,20,1.1,1.0,fs_acc_1,1048576,22,15,30,0.01043391227722168,6.973981857299804e-05
Skyline,PolyDom,SimulatedModel,20,1.2,1.0,fs_acc_1,1048576,22,14,56,0.007172822952270508,8.634090423583984e-05
Skyline,PolyDom,SimulatedModel,20,1.5,1.0,fs_acc_1,1048576,22,15,30,0.010200023651123047,0.00010206937789916993
Skyline,PolyDom,SimulatedModel,30,1.1,0.2,fs_acc_1,1073741824,32,24,144,0.02319812774658203,0.00013838052749633788
Skyline,PolyDom,SimulatedModel,30,1.2,0.2,fs_acc_1,1073741824,32,21,84,0.012372970581054688,0.0001030898094177246
Skyline,PolyDom,SimulatedModel,30,1.5,0.2,fs_acc_1,1073741824,32,7,28,0.008115053176879883,7.950067520141601e-05
Skyline,PolyDom,SimulatedModel,30,1.1,0.6,fs_acc_1,1073741824,32,23,138,0.01673579216003418,0.00011276006698608398
Skyline,PolyDom,SimulatedModel,30,1.2,0.6,fs_acc_1,1073741824,32,24,48,0.015112161636352539,9.690046310424805e-05
Skyline,PolyDom,SimulatedModel,30,1.5,0.6,fs_acc_1,1073741824,32,26,130,0.020850181579589844,0.00016691923141479493
Skyline,PolyDom,SimulatedModel,30,1.1,1.0,fs_acc_1,1073741824,32,20,120,0.016044139862060547,9.779930114746093e-05
Skyline,PolyDom,SimulatedModel,30,1.2,1.0,fs_acc_1,1073741824,32,23,92,0.014006853103637695,9.780168533325195e-05
Skyline,PolyDom,SimulatedModel,30,1.5,1.0,fs_acc_1,1073741824,32,25,50,0.016724109649658203,9.800910949707031e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,0.2,fs_acc_1,1,1,1,1,0.0001938343048095703,2.8870105743408204e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,0.2,fs_acc_1,1,1,1,1,0.00030612945556640625,4.786968231201172e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,0.2,fs_acc_1,1,1,1,1,0.00030612945556640625,3.7140846252441407e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,0.6,fs_acc_1,1,1,1,1,0.0002849102020263672,4.968881607055664e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,0.6,fs_acc_1,1,1,1,1,0.0002899169921875,4.227876663208008e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,0.6,fs_acc_1,1,1,1,1,0.0004169940948486328,4.7159194946289065e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,1.0,fs_acc_1,1,1,1,1,0.000270843505859375,4.339933395385742e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,1.0,fs_acc_1,1,1,1,1,0.0002880096435546875,3.414154052734375e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,1.0,fs_acc_1,1,1,1,1,0.0002999305725097656,4.378080368041992e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,0.2,fs_acc_1,1024,12,9,64,0.014283180236816406,0.00010000228881835937
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,0.2,fs_acc_1,1024,2,1,1,0.0005030632019042969,4.5299530029296875e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,0.2,fs_acc_1,1024,12,9,154,0.014633893966674805,8.279085159301758e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,0.6,fs_acc_1,1024,12,9,114,0.010794878005981445,6.299972534179688e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,0.6,fs_acc_1,1024,12,9,46,0.012883901596069336,0.00011725902557373047
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,0.6,fs_acc_1,1024,12,5,12,0.00471186637878418,4.6999454498291015e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,1.0,fs_acc_1,1024,12,10,82,0.014600038528442383,0.00011847972869873047
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,1.0,fs_acc_1,1024,12,9,115,0.015341997146606445,0.00011025905609130859
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,1.0,fs_acc_1,1024,12,9,113,0.014056205749511719,8.871078491210937e-05
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,0.2,fs_acc_1,1048576,22,16,272,0.032521963119506836,0.00012213945388793944
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,0.2,fs_acc_1,1048576,22,13,144,0.02985692024230957,7.074832916259766e-05
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,0.2,fs_acc_1,1048576,22,13,282,0.025755882263183594,0.0001644611358642578
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,0.6,fs_acc_1,1048576,22,17,365,0.03890800476074219,0.00012428998947143553
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,0.6,fs_acc_1,1048576,22,11,46,0.017338991165161133,6.120920181274414e-05
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,0.6,fs_acc_1,1048576,22,17,296,0.04176497459411621,0.00016702890396118165
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,1.0,fs_acc_1,1048576,22,17,341,0.03746294975280762,0.00017583847045898437
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,1.0,fs_acc_1,1048576,22,17,107,0.04152989387512207,0.00015511035919189454
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,1.0,fs_acc_1,1048576,22,16,236,0.04006004333496094,0.00015486955642700197
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,0.2,fs_acc_1,1073741824,32,26,594,0.1456129550933838,0.00045732975006103517
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,0.2,fs_acc_1,1073741824,32,13,293,0.027444124221801758,0.00010458946228027344
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,0.2,fs_acc_1,1073741824,32,24,515,0.11733794212341309,0.00039211034774780276
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,0.6,fs_acc_1,1073741824,32,24,963,0.11434197425842285,0.00038014888763427735
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,0.6,fs_acc_1,1073741824,32,25,472,0.16248583793640137,0.000526127815246582
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,0.6,fs_acc_1,1073741824,32,22,618,0.11498785018920898,0.0004064297676086426
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,1.0,fs_acc_1,1073741824,32,24,946,0.11542391777038574,0.0003344893455505371
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,1.0,fs_acc_1,1073741824,32,24,532,0.11111807823181152,0.0003068804740905762
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,1.0,fs_acc_1,1073741824,32,21,694,0.09046792984008789,0.00030803918838500976
Skyline,PolyDom,SimulatedModel,0,1.1,0.2,fs_acc_2,1,1,1,1,0.00027298927307128906,3.0131340026855468e-05
Skyline,PolyDom,SimulatedModel,0,1.2,0.2,fs_acc_2,1,1,1,1,0.0002090930938720703,3.3040046691894534e-05
Skyline,PolyDom,SimulatedModel,0,1.5,0.2,fs_acc_2,1,1,1,1,0.000308990478515625,3.9401054382324217e-05
Skyline,PolyDom,SimulatedModel,0,1.1,0.6,fs_acc_2,1,1,1,1,0.0004620552062988281,4.151821136474609e-05
Skyline,PolyDom,SimulatedModel,0,1.2,0.6,fs_acc_2,1,1,1,1,0.00021314620971679688,4.0738582611083985e-05
Skyline,PolyDom,SimulatedModel,0,1.5,0.6,fs_acc_2,1,1,1,1,0.0003628730773925781,4.613876342773438e-05
Skyline,PolyDom,SimulatedModel,0,1.1,1.0,fs_acc_2,1,1,1,1,0.0003058910369873047,2.9671192169189454e-05
Skyline,PolyDom,SimulatedModel,0,1.2,1.0,fs_acc_2,1,1,1,1,0.0003101825714111328,4.152059555053711e-05
Skyline,PolyDom,SimulatedModel,0,1.5,1.0,fs_acc_2,1,1,1,1,0.0002741813659667969,3.0710697174072266e-05
Skyline,PolyDom,SimulatedModel,10,1.1,0.2,fs_acc_2,1024,208,80,560,0.1392350196838379,0.0003608107566833496
Skyline,PolyDom,SimulatedModel,10,1.2,0.2,fs_acc_2,1024,75,32,96,0.026895999908447266,0.00012443065643310546
Skyline,PolyDom,SimulatedModel,10,1.5,0.2,fs_acc_2,1024,12,3,3,0.0016551017761230469,3.625154495239258e-05
Skyline,PolyDom,SimulatedModel,10,1.1,0.6,fs_acc_2,1024,69,29,87,0.030920028686523438,0.00011656045913696289
Skyline,PolyDom,SimulatedModel,10,1.2,0.6,fs_acc_2,1024,54,24,72,0.018306970596313477,9.588956832885742e-05
Skyline,PolyDom,SimulatedModel,10,1.5,0.6,fs_acc_2,1024,12,3,3,0.002215147018432617,2.1548271179199218e-05
Skyline,PolyDom,SimulatedModel,10,1.1,1.0,fs_acc_2,1024,39,17,17,0.0109100341796875,0.00010995864868164062
Skyline,PolyDom,SimulatedModel,10,1.2,1.0,fs_acc_2,1024,73,37,185,0.039565086364746094,0.00018733978271484375
Skyline,PolyDom,SimulatedModel,10,1.5,1.0,fs_acc_2,1024,12,9,18,0.005394935607910156,5.1779747009277345e-05
Skyline,PolyDom,SimulatedModel,20,1.1,0.2,fs_acc_2,1048576,860,247,6175,1.7126948833465576,0.0009289908409118652
Skyline,PolyDom,SimulatedModel,20,1.2,0.2,fs_acc_2,1048576,210,81,324,0.11686205863952637,0.0002930283546447754
Skyline,PolyDom,SimulatedModel,20,1.5,0.2,fs_acc_2,1048576,22,12,24,0.007030010223388672,5.9409141540527345e-05
Skyline,PolyDom,SimulatedModel,20,1.1,0.6,fs_acc_2,1048576,165,71,142,0.09404802322387695,0.0004011392593383789
Skyline,PolyDom,SimulatedModel,20,1.2,0.6,fs_acc_2,1048576,145,59,354,0.1014399528503418,0.00030306100845336917
Skyline,PolyDom,SimulatedModel,20,1.5,0.6,fs_acc_2,1048576,22,14,28,0.007491111755371094,0.00010002851486206055
Skyline,PolyDom,SimulatedModel,20,1.1,1.0,fs_acc_2,1048576,112,59,236,0.08230400085449219,0.0002128005027770996
Skyline,PolyDom,SimulatedModel,20,1.2,1.0,fs_acc_2,1048576,141,73,365,0.10697293281555176,0.00032485008239746093
Skyline,PolyDom,SimulatedModel,20,1.5,1.0,fs_acc_2,1048576,22,15,15,0.00764918327331543,6.392955780029297e-05
Skyline,PolyDom,SimulatedModel,30,1.1,0.2,fs_acc_2,1073741824,386,163,1956,0.49707889556884766,0.0007017803192138672
Skyline,PolyDom,SimulatedModel,30,1.2,0.2,fs_acc_2,1073741824,374,124,2728,0.4457509517669678,0.0005530810356140137
Skyline,PolyDom,SimulatedModel,30,1.5,0.2,fs_acc_2,1073741824,32,5,5,0.008374929428100586,8.285045623779297e-05
Skyline,PolyDom,SimulatedModel,30,1.1,0.6,fs_acc_2,1073741824,357,113,2599,0.4160637855529785,0.0004578208923339844
Skyline,PolyDom,SimulatedModel,30,1.2,0.6,fs_acc_2,1073741824,334,132,4488,0.4428699016571045,0.0006250596046447754
Skyline,PolyDom,SimulatedModel,30,1.5,0.6,fs_acc_2,1073741824,32,24,120,0.017301082611083984,0.00010493040084838868
Skyline,PolyDom,SimulatedModel,30,1.1,1.0,fs_acc_2,1073741824,266,148,2960,0.3282489776611328,0.0006421208381652832
Skyline,PolyDom,SimulatedModel,30,1.2,1.0,fs_acc_2,1073741824,266,156,3744,0.3955521583557129,0.000771028995513916
Skyline,PolyDom,SimulatedModel,30,1.5,1.0,fs_acc_2,1073741824,32,23,115,0.017288923263549805,0.00010205984115600586
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,0.2,fs_acc_2,1,1,1,1,0.00020694732666015625,4.31513786315918e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,0.2,fs_acc_2,1,1,1,1,0.0002741813659667969,4.2951107025146486e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,0.2,fs_acc_2,1,1,1,1,0.00027108192443847656,4.455089569091797e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,0.6,fs_acc_2,1,1,1,1,0.00026297569274902344,4.2319297790527344e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,0.6,fs_acc_2,1,1,1,1,0.0002579689025878906,4.378080368041992e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,0.6,fs_acc_2,1,1,1,1,0.0001800060272216797,3.902912139892578e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.1,1.0,fs_acc_2,1,1,1,1,0.00025200843811035156,3.91697883605957e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.2,1.0,fs_acc_2,1,1,1,1,0.0002579689025878906,3.689050674438476e-05
Skyline,NaiveLookupTable,SimulatedModel,0,1.5,1.0,fs_acc_2,1,1,1,1,0.0002529621124267578,4.336118698120117e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,0.2,fs_acc_2,1024,117,38,3665,0.2656869888305664,0.0005594301223754883
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,0.2,fs_acc_2,1024,94,38,5765,0.2434852123260498,0.0007798600196838378
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,0.2,fs_acc_2,1024,12,9,185,0.013331890106201172,8.539915084838867e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,0.6,fs_acc_2,1024,215,85,9187,1.2846291065216064,0.0017323684692382812
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,0.6,fs_acc_2,1024,52,30,718,0.1341390609741211,0.00039190053939819336
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,0.6,fs_acc_2,1024,12,9,80,0.014278173446655273,6.767034530639648e-05
Skyline,NaiveLookupTable,SimulatedModel,10,1.1,1.0,fs_acc_2,1024,97,43,3207,0.3219430446624756,0.0007915186882019043
Skyline,NaiveLookupTable,SimulatedModel,10,1.2,1.0,fs_acc_2,1024,52,25,599,0.10717105865478516,0.0002744102478027344
Skyline,NaiveLookupTable,SimulatedModel,10,1.5,1.0,fs_acc_2,1024,12,9,70,0.011543035507202148,6.750106811523438e-05
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,0.2,fs_acc_2,1048576,240,88,16864,2.189329147338867,0.003156740665435791
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,0.2,fs_acc_2,1048576,230,63,5606,0.7679591178894043,0.0008564090728759766
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,0.2,fs_acc_2,1048576,22,10,66,0.01789093017578125,6.43014907836914e-05
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,0.6,fs_acc_2,1048576,304,100,44701,3.5984249114990234,0.005465791225433349
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,0.6,fs_acc_2,1048576,180,71,5530,1.1469168663024902,0.0015321493148803711
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,0.6,fs_acc_2,1048576,22,14,143,0.03011298179626465,0.00011113882064819335
Skyline,NaiveLookupTable,SimulatedModel,20,1.1,1.0,fs_acc_2,1048576,141,68,4627,1.0537970066070557,0.001908719539642334
Skyline,NaiveLookupTable,SimulatedModel,20,1.2,1.0,fs_acc_2,1048576,141,63,3438,0.8016560077667236,0.0013879013061523437
Skyline,NaiveLookupTable,SimulatedModel,20,1.5,1.0,fs_acc_2,1048576,22,12,170,0.01819586753845215,7.929086685180664e-05
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,0.2,fs_acc_2,1073741824,716,253,129109,62.81032085418701,0.031581199169158934
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,0.2,fs_acc_2,1073741824,333,119,22189,5.573085069656372,0.004731109142303467
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,0.2,fs_acc_2,1073741824,32,4,9,0.008653879165649414,6.21795654296875e-05
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,0.6,fs_acc_2,1073741824,361,124,36669,5.730140924453735,0.0051803112030029295
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,0.6,fs_acc_2,1073741824,276,120,24798,7.276768922805786,0.006830270290374756
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,0.6,fs_acc_2,1073741824,32,18,581,0.056488037109375,0.00018689870834350585
Skyline,NaiveLookupTable,SimulatedModel,30,1.1,1.0,fs_acc_2,1073741824,244,121,32943,8.650184154510498,0.007314729690551758
Skyline,NaiveLookupTable,SimulatedModel,30,1.2,1.0,fs_acc_2,1073741824,316,139,39974,10.886169910430908,0.011709821224212647
Skyline,NaiveLookupTable,SimulatedModel,30,1.5,1.0,fs_acc_2,1073741824,32,25,304,0.11852812767028809,0.000515749454498291

